Integrated Stress Responses and ABCB11 Repression in Drug-Exposed Human Hepatocytes

Drug-safety information systems must distinguish direct bile salt export pump (BSEP) inhibition from transcriptional changes in hepatic transport programs. We investigated whether repression of ABCB11, which encodes BSEP, tracks an integrated stress response (ISR) after accounting for dose and liver-identity proxies. We analyzed 197 human hepatocyte RNA-seq dose conditions for 50 compounds using compound-centered models and 2,000 compound-bootstrap resamples. The association remained negative after dose and 436-gene identity adjustment ($\beta=-0.288$; 95\% interval, $-0.416$ to $-0.127$), and after jointly adding global-expression, oxidative-stress and apoptosis scores ($\beta=-0.198$; $-0.342$ to $-0.039$). The adjusted partial correlation ($r=-0.422$) exceeded in absolute magnitude those obtained for all but 1 of 5,000 expression-matched and 16 of 5,000 expression- and variance-matched random six-gene sets. Several comparator transporters also declined, indicating that the association was not restricted to ABCB11. Adding an interpolated source-screen viability proxy to all controls retained a negative estimate but an interval including zero ($\beta=-0.190$; $-0.335$ to $0.009$; 152 conditions, 39 compounds). Exposure-restricted uncertainty likewise depended on identity adjustment. Published modules from 240 external microarray conditions for 80 perturbagens showed consistent stress--metabolic covariation, without gene-level replication. A separate assay/FDA audit exposed sparse joint coverage and source-dependent associations. Together, these analyses link hepatocyte stress to ABCB11 repression and provide a biologically grounded approach to integrating biochemical, transcriptional and regulatory evidence for drug-safety assessment.

==> PROJECT_MANIFEST.json <==
{
  "author": "Pratyush Shukla",
  "affiliation": "UT Southwestern Medical Center",
  "email": "Pratyush.Shukla@UTSouthwestern.edu",
  "main_document": "main.tex",
  "supplementary_document": "supplementary.tex",
  "files": [
    {
      "name": "ABCB11_Supplementary_Information.pdf",
      "bytes": 2916117,
      "sha256": "0fca7c977b90e6dc4688246b860ed31b09231231a0248347ca3fd1e9a94fcdc0"
    },
    {
      "name": "IEEEtran.bst",
      "bytes": 57748,
      "sha256": "314f0ece704568faf827011bac498650691b2b5ee06320720830e782416d5a5f"
    },
    {
      "name": "PROTEIN_FIGURE_STYLE.md",
      "bytes": 4228,
      "sha256": "1ff90e70aa9568a714c4be69d0c8f63f69b7767ee7c366bf170b57e66f4d5f9d"
    },
    {
      "name": "Preprint_LaTeX_Manuscript.pdf",
      "bytes": 2373774,
      "sha256": "430e4bdf6de1a874f41aa6651838063369e501e9557709cf5b65f0e5696c137d"
    },
    {
      "name": "README_Overleaf.txt",
      "bytes": 1607,
      "sha256": "3df846530f789831d58b96064a2b335c3143c9f325ecc46837696afb5129201f"
    },
    {
      "name": "figures/Figure_1_BSEP_structure.png",
      "bytes": 1457040,
      "sha256": "d415744fdee4b70bf530520bd9a3a6e524138b9e4efe815b43bbeaecb34ca473"
    },
    {
      "name": "figures/Figure_1_BSEP_structure.svg",
      "bytes": 1848338,
      "sha256": "b33d1019a84b6c7148727c06385df6b126502ffd55655ce235534d4377223ae5"
    },
    {
      "name": "figures/Figure_2_ABCB11_response.png",
      "bytes": 521879,
      "sha256": "367eb6a2ab5a7707a3c6cc071ea011d42319eac463a8457b6064d378dc0ba23f"
    },
    {
      "name": "figures/Figure_2_ABCB11_response.svg",
      "bytes": 52470,
      "sha256": "3fe2da788e165256c6449d86e8606e91c544896403a01dfaba7839b5790413cb"
    },
    {
      "name": "figures/Figure_3_external_hepatocytes.png",
      "bytes": 421509,
      "sha256": "a4cae50fc38ff580253de913c00b011bf15d460656f28020df91b3c2f44c1389"
    },
    {
      "name": "figures/Figure_3_external_hepatocytes.svg",
      "bytes": 48846,
      "sha256": "9a82408c9de83c7a8e03298a3134f0e514b54f1c5c3ee7baca6b9a6380d3cd09"
    },
    {
      "name": "figures/Figure_4_drug_examples.png",
      "bytes": 287637,
      "sha256": "4117601899b4d5d93f48edf1cbcaa5b40c8ac32246a1cd6db57b54541058df25"
    },
    {
      "name": "figures/Figure_4_drug_examples.svg",
      "bytes": 30596,
      "sha256": "c72c9d56fdc92b9903bd2a769f2571a00462675d199b5bb1ae165d33c6c68308"
    },
    {
      "name": "figures/Figure_5_specificity_controls.pdf",
      "bytes": 21307,
      "sha256": "943da96fb161c3fd983aa72cc91556902ca6f12aa14dd8a14dbe7e9edc489789"
    },
    {
      "name": "figures/Figure_S1_complete_dose_heatmap.png",
      "bytes": 588398,
      "sha256": "8f204ecf56fa125ddd9833ce9a46e952d0000e145d70e8e383d3513d9b1a8124"
    },
    {
      "name": "figures/Figure_S1_complete_dose_heatmap.svg",
      "bytes": 41038,
      "sha256": "1d9ea36f66f5f9815fa196818883b03b2d3f6c0cc204c5cbfcdb1393af389080"
    },
    {
      "name": "figures/Figure_S2_assay_audit.png",
      "bytes": 300724,
      "sha256": "28fb0d8efc34161f8d935365a1bc78071920a562c0ba8715dcecd5be12652a0c"
    },
    {
      "name": "figures/Figure_S2_assay_audit.svg",
      "bytes": 22973,
      "sha256": "6c47db1c305fa6de00493f2f4fc1e53e1762e98f3395570065e5019b4915be64"
    },
    {
      "name": "figures/Figure_S3_source_sensitivity.png",
      "bytes": 203370,
      "sha256": "53c83ba70dcb5a03b4815cbd79f29dde8c33bda936339f5ead50ecf7d541adda"
    },
    {
      "name": "figures/Figure_S3_source_sensitivity.svg",
      "bytes": 18870,
      "sha256": "747a9d4f5e4fe97b86ca13e44cf5952bbc8f4ee78e93d8b7aac147848fd864df"
    },
    {
      "name": "figures/Figure_S4_BSEP_3D_views.png",
      "bytes": 1764918,
      "sha256": "570fbcfe6fe998b3407d9b88eee46f09aab4df04a1f61fb77a12a9dcac9f26ac"
    },
    {
      "name": "figures/Figure_S4_BSEP_3D_views.svg",
      "bytes": 2409176,
      "sha256": "7a591701f9ce685edda38e9f5dcca2ddc57f9455ebc978fe2c6bf2417714b2ef"
    },
    {
      "name": "main.tex",
      "bytes": 2548,
      "sha256": "eeb4e05c4221ff7563226a10d3b0611750fded18e9e3a7217a41eed6e27f12ae"
    },
    {
      "name": "preamble.tex",
      "bytes": 2031,
      "sha256": "d27d6f0d216cc04c78fd46f2e075e3a4ec842b9ede2cd3d2161084fb2663987a"
    },
    {
      "name": "preprint_body.tex",
      "bytes": 33897,
      "sha256": "103916f3e9693fc4e0a116d628a50a2ee0bc3245b07689c57dc3ccb4c868bbb7"
    },
    {
      "name": "references/ieee_control.bib",
      "bytes": 128,
      "sha256": "99805b144b3010055769b79c1fd406b098b63c121c2a4943bc750446bd1987a9"
    },
    {
      "name": "references/references.bib",
      "bytes": 7765,
      "sha256": "a4c4d69204cd2fdd212d27ede850a8c25fe7ed2a2e8c7105e277cbfd304481c0"
    },
    {
      "name": "supplementary.tex",
      "bytes": 741,
      "sha256": "d1d98a774c6f716c97bcefb6c7c09ee67eb240c6f27c31af89b9b5edc6785c4e"
    },
    {
      "name": "supplementary_body.tex",
      "bytes": 14446,
      "sha256": "493dd2e42cb2dd63964ba2276438e10b928dba91644c7de910d921ba61bf1973"
    }
  ]
}

==> README_Overleaf.txt <==
ABCB11 PREPRINT - OVERLEAF PROJECT

Upload ABCB11_Preprint_Overleaf.zip to Overleaf as a new project.
Use pdfLaTeX; choose main.tex as the Main document.
To compile the separate supplementary information, choose supplementary.tex.

Author: Pratyush Shukla
Affiliation: UT Southwestern Medical Center
Correspondence: Pratyush.Shukla@UTSouthwestern.edu

The main preprint contains the latest author-supplied abstract, updated
specificity controls, revised comparator interpretation, five main figures,
and the 16-reference bibliography. Existing figure artwork is unchanged.
Supplementary information retains the expanded estimates and four additional
figures, including the complementary experimental BSEP protein views, and
adds a summary of the new post hoc controls. It makes no promise of an
accompanying code or analysis package.

The agreed AI-use disclosure is included in Acknowledgments. Review that
description for accuracy before posting. Funding and competing-interest
declarations were not invented; supply truthful declarations in the server's
submission form and add them to the manuscript if required.

medRxiv requires LaTeX documents to be converted to PDF before submission.
Upload Preprint_LaTeX_Manuscript.pdf as the main manuscript and
ABCB11_Supplementary_Information.pdf as the separate supplementary document.
The ZIP is the editable source project for Overleaf.

All compile dependencies are included or standard TeX Live packages. No
external downloads, Python scripts, or analysis-code release are required
to compile this project. This package does not submit or post the paper.

